Neural Network Memory Architectures for Autonomous Robot Navigation

This paper highlights the significance of including memory structures in neural networks when the latter are used to learn perception-action loops for autonomous robot navigation. Traditional navigation approaches rely on global maps of the environment to overcome cul-de-sacs and plan feasible motions. Yet, maintaining an accurate global map may be challenging in real-world settings. A possible way to mitigate this limitation is to use learning techniques that forgo hand-engineered map representations and infer appropriate control responses directly from sensed information. An important but unexplored aspect of such approaches is the effect of memory on their performance. This work is a first thorough study of memory structures for deep-neural-network-based robot navigation, and offers novel tools to train such networks from supervision and quantify their ability to generalize to unseen scenarios. We analyze the separation and generalization abilities of feedforward, long short-term memory, and differentiable neural computer networks. We introduce a new method to evaluate the generalization ability by estimating the VC-dimension of networks with a final linear readout layer. We validate that the VC estimates are good predictors of actual test performance. The reported method can be applied to deep learning problems beyond robotics.

==> sub/Info.txt <==
Abstract:
This paper highlights the significance of including memory structures in neural networks when the latter are used to learn perception-action loops for autonomous robot navigation. Traditional navigation approaches rely on global maps of the environment to overcome cul-de-sacs and plan feasible motions. Yet, maintaining an accurate global map may be challenging in real-world settings. A possible way to mitigate this limitation is to use learning techniques that forgo hand-engineered map representations and infer appropriate control responses directly from sensed information. An important but unexplored aspect of such approaches is the effect of memory on their performance. This work is a first thorough study of memory structures for deep-neural-network-based robot navigation, and offers novel tools to train such networks from supervision and quantify their ability to generalize to unseen scenarios. We analyze the separation and generalization abilities of feedforward, long short-term memory, and differentiable neural computer networks. We introduce a new method to evaluate the generalization ability by estimating the VC-dimension of networks with a final linear readout layer. We validate that the VC estimates are good predictors of actual test performance. The reported method can be applied to deep learning problems beyond robotics.



Keywords:
Deep Learning in Robotics and Automation
Reactive and Sensor-Based Planning
Sensor-based Control
Visual-Based Navigation


Cover Note:

Submission
Journal name: IEEE Robotics and Automation Letters
Conference name: IEEE/RSJ International Conference on Intelligent Robots and Systems
Title of paper: Neural Network Memory Architectures for Autonomous Robot Navigation
Date submitted: February, 15, 2017
Corresponding Author: Steven W. Chen
Telephone: (860)514-1258
Email: chenste@seas.upenn.edu

Dear Editor-in-Chief,

My colleagues and I are submitting a manuscript titled "Neural Network Memory Architectures for Autonomous Robot Navigation" for consideration by the IEEE Robotics and Automation Letters and IEEE/RSJ International Conference on Intelligent Robots and Systems. It is not in review, accepted for publication, or published by any other journal at the time of this submission. All co-authors have approved this manuscript.

The paper considers the problem of learning closed-loop action-perception policies for autonomous robot navigation. Motivated by the reliance of traditional feedback motion planning approaches on accurate global maps, our work seeks to reveal the potential and limitations of applying deep learning to this problem. We argue that including memory in the neural network representation of a closed-loop policy is fundamental for achieving good performance as measured by the ability of the learned policy to separate the correct action from other choices and to generalize to unseen environments. We believe that our work is an important contribution to RA-L since we propose a method to estimate the VC dimension of the last network layer (after all upstream layer transformations) that can be used as an accurate generalization ability measure that depends only on the training set choice. Finally, we propose a new parallel training algorithm for supervised learning of perception-action policies in sequential prediction problems.

RA-L will be an ideal platform for the dissemination of this work to researchers who are interested in understanding and applying machine learning methods in robot navigation, planning, and control problems.

My co-authors and I appreciate your taking the time to review the submission and thank you for your consideration.

Sincerely,
Steven Chen
PhD Student, GRASP Laboratory
University of Pennsylvania,
Philadelphia, PA 19104








==> sub/Video_Readme.txt <==
***************
* Description *
***************
This video demonstrates the performance of a perception-action policy, learned using four different network architectures. The task is to control a 2-D robot based on laser scan observations in order to reach a goal location in an environment containing a cul-de-sac. The first part of the video compares the different architectures on a test scenario that extrapolates from the training examples by introducing a much deeper cul-de-sac. It illustrates the behaviors described in Section VII of the accompanying paper. The second sequence visualizes the memory states of the best-performing model -- regularized DNC LSTM.


***********************
* Player Information  *
***********************
	Video Codec:	H.264
	Audio Codec: 	N/A
	Dimension: 1850 x 1050
	
	Can be played in any of the following: 
		QuickTime, RealPlayer, Microsoft Windows Media Player, Totem Movie Player, MPlayer, Banshee Media Player, VLC, Movie Player, etc.

***********************
* Contact Information *
***********************
	Steven W. Chen
	chenste@seas.upenn.edu
	GRASP Laboratory, Levine Hall 4th floor
	University of Pennsylvania
	3330 Walnut Street
	Philadelphia, PA 19104-6228
	USA



==> sub/Video_Summary.txt <==
This video demonstrates the performance of a perception-action policy, learned using four different network architectures. The task is to control a 2-D robot based on laser scan observations in order to reach a goal location in an environment containing a cul-de-sac. The first part of the video compares the different architectures on a test scenario that extrapolates from the training examples by introducing a much deeper cul-de-sac. It illustrates the behaviors described in Section VII of the accompanying paper. The second sequence visualizes the memory states of the best-performing model -- regularized DNC LSTM.

